PreferenceScene: Personalized Indoor Scene Synthesis from Feedback

Text-to-scene methods turn a short instruction into a furnished 3D room, but the room that a particular person wants rarely comes across fully in words: many preferences surface only when the person sees a concrete room and can point to what they like and dislike in it. We therefore study personalized indoor scene synthesis under hidden user preferences: over several turns, a system shows a 3D scene, and the user, who sees only rendered images of the scene, replies with brief free-form feedback and a satisfaction score. The system must therefore bring the whole room toward the user's preferences from feedback that comments on only part of it at a time. It must also be able to change every part of the room, because a preference concerns not only single objects but the look and atmosphere that surfaces, lighting, textiles, furniture and their arrangement create together. We present PreferenceScene, in which a large language model keeps an explicit estimate of the user's preferences for every design attribute of the room and, after each turn, infers the taste behind the feedback and revises the whole estimate, including the parts that the feedback does not mention. A scene instantiation module builds every estimated value as its own part of the room, so that each of these parts can follow the user's preferences. We evaluate on the test set of a benchmark with 320 instances in ten room types, with a simulated user and a render-based evaluator. PreferenceScene matches the hidden preferences better than five published text-to-scene baselines adapted to the same interaction, and its match rises with every turn. It even surpasses them when they are given the preferences directly, and a vision-language model rates its scenes as the most realistic and functional.

==> supp/gen/S1_ex_spec.txt <==
{
 "flooring_type": {
  "attribute": "flooring_type",
  "category": "floor",
  "label": "Black Marquina Marble",
  "look": "Highly polished black stone with stark white veining.",
  "colors": {
   "floor": "#000000"
  },
  "surfaces": {
   "floor": {
    "acg": "acg:Marble006",
    "cover": "material"
   }
  }
 },
 "lighting_scheme": {
  "attribute": "lighting_scheme",
  "category": "light",
  "label": "Crystal Sputnik Chandelier",
  "look": "An explosive array of gold arms and sparkling crystals.",
  "light": {
   "cct": 3000,
   "power": "high",
   "lamps": false,
   "daylight": "low",
   "time": "day",
   "source": "electric",
   "fixtures": [
    {
     "type": "ceiling_lamp",
     "count": 1,
     "surface": "ceiling"
    }
   ]
  }
 },
 "seating_arrangement": {
  "attribute": "seating_arrangement",
  "category": "seating",
  "label": "Circular Halo",
  "look": "Chairs spaced equally around the perimeter of a round table.",
  "objects": [
   {
    "type": "chair",
    "count": 2,
    "surface": "floor",
    "size_cm": [46.9, 52.1, 92.0]
   },
   {
    "type": "dining_table",
    "count": 1,
    "surface": "floor",
    "size_cm": [156.2, 100.5, 75.6]
   }
  ],
  "placement": {
   "anchor": "center",
   "along": 0.5,
   "grouping": "middle",
   "k": 1,
   "symmetry": true,
   "facing": "focal",
   "spacing": "normal"
  }
 }
}


==> supp/gen/S1_lst_furnish.txt <==
You are an experienced interior designer. You furnish one living room fully for one person, whose taste the decided values below describe. The room is too empty now: large parts of the floor, of the furniture tops and of the walls are bare. Add furniture, everyday objects and decoration until the room looks lived-in and complete, not too crowded and not empty.

The design of the room has these decided values (attribute: "name: look"):
- furniture_style: "Dark Mahogany: Deep reddish-brown polished hardwood."
- wall_color: "Warm Cream: A soft, buttery off-white that reflects light gently."
- feature_wall: "Damask Pattern: Intricate symmetrical floral motifs in gold and deep red."
- flooring: "Beige Wool Pile: A thick, soft natural wool in a sandy tone."
- upholstery: "Deep Blue Chenille: A soft, textured fabric with a matte finish."
- seating_config: "English Roll-Arm: Classic curved arms with a relaxed, plump back."
- layout_type: "Conversational Circle: All pieces angled inward toward the coffee table."
- lighting_scheme: "Brass Floor Lamp: A tall, curved lamp with a fabric shade."
- window_treatment: "Heavy Velvet Curtains: Thick, floor-length drapes in a deep gold."
- decor_theme: "Densely Packed Archive: Floor-to-ceiling mahogany shelves overflowing with leather-bound books, multiple antique clocks, and various vintage globes with no empty space."

The room measures 6.2 x 5.0 m.
The room already holds these pieces:
- on the floor: 1 coffee table, 2 sofa, 1 side table, 2 shelf, 1 floor lamp
- on furniture tops: 2 books, 2 globe
- on the walls: nothing
- at the ceiling: nothing

Furniture tops that can carry objects (no other piece of the room has such a top):
- coffee_table#1: top 0.85 x 0.85 m at height 0.42 m, holds 1 globe; target: 3 more objects (at most 5)
- side_table#1: top 0.87 x 0.72 m at height 0.72 m, holds 1 globe; target: 3 more objects (at most 5)
- shelf#1: top 1.01 x 0.38 m at height 1.54 m, holds 1 books; target: 3 more objects (at most 3); too high for devices

Small objects are of two kinds:
- everyday objects, which a person uses: books, cookware, tableware, toy; and the devices: computer, printer, speaker, tv.
- ornaments, which are placed for looks: candle, flowers, globe, plant, sculpture, tabletop_decor, vase; and every wall piece.

First judge each of these values: decor_theme. Give each one of three states:
- "empty": the value asks for empty, bare, clear or uncluttered surfaces or walls, or for no ornaments at all. A value that asks for empty surfaces and also states a number is "empty".
- "complete": the value names concrete pieces: one piece in the singular ("one sketch", "a single vase", "a giant screen"), a list of two or more kinds of pieces ("a trunk, a clock and a tea service", "pothos, journals and a bonsai"), or a number of pieces ("three prints and two vases", "ten frames").
- "open": the value names no concrete piece (it describes a theme, a style, a mood or a pattern), or it names only one kind of piece in the plural without a number ("prints", "plants").
What a state means for your additions:
- "empty" for decor_theme: add nothing on any furniture top, no wall piece and no ornament. Furniture and other floor pieces that a person uses are still added.
- "complete" and "open" forbid nothing else: the pieces of the value stay as they are, and pieces of other kinds are added beside them.

Targets. Reach each target; stay below it only where a state "empty" forbids the pieces or no allowed type fits the function of the room:
A. Floor: about 10 floor pieces in the room after your additions (it holds 7 now). Add the furniture and the other floor pieces that this person's living room still lacks, at most 10 added pieces in total.
B. Tops: each top of the list above gets the number of objects named as its target. The top of a piece that you add gets 2 to 5 objects by its size.
C. Walls: at least 6 wall pieces in the room after your additions (it holds 0 now); add at most 6.
D. Variety: at least 8 different types among all pieces that you add.

Rules:
1. Every added piece must fit the function of the room and the style of the values.
2. Never add a piece that a value excludes.
3. Do not add another piece of a kind whose exact number a value states (for example a value with two armchairs allows no third armchair).
4. A device stands only on the top that you name for it, and only on a top lower than 1.2 m. A tv stands only on a tv_stand, sideboard or console_table (one of the list of tops, or one that you add in "room_pieces"), never on a coffee table, a dining table or a desk.
5. A sculpture stands on a top or on a pedestal that you add, never on the floor.
6. Give a quantity for every piece.
7. Write each type exactly as it is written in the lists of allowed types (for example "books", also for one book).

Objects on tops. Each top gets objects that belong to its use. A table, island or bar where people eat gets place settings: tableware in pairs by the number of seats (up to 6 pieces) and at most one centrepiece (a vase, flowers or a candle); no device, appliance, book stack or further ornament on it. A desk gets work objects. A coffee table gets a few books and one ornament. Shelves, sideboards and cabinets take books and ornaments. The target of 8 different types counts over the whole room, not per top.

Value consistency. The design is complete for the things its values decide. Each decided value is the full statement about one kind of thing in the room; the attribute's name and the value's text say which kind (for example the seats, the tables, the storage furniture, the fixtures, the decoration, the wall art, or how the furniture is arranged). For each attribute, first write in "governs" the kind of thing its value decides. Then go through every candidate type (the allowed types of "room_pieces", "on_tops" and "wall_pieces" named below) and put into "types" every type that is of that kind, except the types that the value's own text names or describes: those express the value, stay off the list, and more of them are welcome. A value that asks for none, for empty tops, for a single piece or for very few puts every type of its kind on the list. An attribute about how the furniture is arranged or grouped lists the seat types and the table types: one more seat or table would join or break the arrangement. An attribute about a surface, a colour, a material, a fabric, a window covering or the light decides no candidate type: its list is empty. Propose no piece of a type on a list, on the floor, on a top or on a wall. A target may stay unmet when the lists leave no fitting type.

Answer with one JSON object with these keys:
"avoid": one key for each decided value above (the attribute names, in that order); each key holds {"governs", "types"}: "governs" names, in at most 60 characters, the kind of thing that the value decides; "types" is the list of the candidate types to avoid for that attribute, each written exactly as in the lists of allowed types; an empty list when there is none.
"value_states": one entry for each value that you judge (an empty list when there is none): {"attribute", "state", "reason"}; "reason" has at most 5 words.
"strategy": one or two sentences: what the room still lacks for this person and how your additions reach the targets.
"room_pieces": pieces that stand on the floor, each {"type", "count"}; the counts sum to at most 10. Allowed types with a top that can carry objects: bookshelf, cabinet, chest_trunk, console_table, display_case, dresser, file_cabinet, nightstand, pedestal, piano, shelf, shoe_rack, side_table, sideboard, toy_box, tv_stand, washing_machine (a bookshelf or cabinet or display_case or shelf only when it is lower than 1.6 m). Allowed types without such a top: armchair, basket, bathroom_sink, bathtub, bean_bag, bench, chair, coat_rack, easel, fan, fridge, grandfather_clock, high_chair, kids_chair, kitchen_cabinet, kitchen_island, ladder, laundry_hamper, magazine_rack, office_chair, ottoman, radiator, range_hood, rocking_chair, rocking_horse, room_divider, sofa, stool, stove, stroller, toilet, towel_rack, trash_can, vanity, wardrobe, water_dispenser.
"on_tops": one entry for each furniture top that gets objects: {"top", "objects"}. "top" is a label of the list of tops above, or "<type>#<n>" for the top of a room piece with a top that you add; <n> continues the numbers of that type in the list (the first added piece of a type that the list does not hold is "<type>#1"). "objects" is a list of {"type", "text", "count"}; "text" describes the object for retrieval in at most 8 words, in the style of the values. Allowed types: the everyday objects, the devices and the ornaments named above.
"wall_pieces": pictures or other wall pieces to add, each {"type", "text", "count"}; the counts sum to at most 6. Allowed types: painting, board, wall_clock.
An empty list means that nothing is added.

